Monitoring Auditable Claims in the Cloud

When deploying mission-critical systems in the cloud, where deviations may have severe consequences, the assurance of critical decisions becomes essential. Typical cloud systems are operated by third parties and are built on complex software stacks consisting of e.g., Kubernetes, Istio, or Kafka, which due to their size are difficult to be verified. Nevertheless, one needs to make sure that mission-critical choices are made correctly. We propose a flexible runtime monitoring approach that is independent of the implementation of the observed system that allows to monitor safety and data-related properties. Our approach is based on combining distributed Datalog-based programs with tamper-proof storage based on Trillian to verify the premises of safety-critical actions. The approach can be seen as a generalization of the Certificate Transparency project. We apply our approach to an industrial use case that uses a cloud infrastructure for orchestrating unmanned air vehicles.

==> evaluation/results.txt <==


Delay [ms]
------
Request ,SB, MRM, OM, CA, FM, All
Req1, 4, 130, 16, 4, 3, 157
Req2, 4, 113, 15, 3, 2, 137
Req3, 861, X, X, X

Facts
------
Request ,SB, MRM, OM, CA, FM, Kafka, All
Req1, 63, 51, 63, 45, 63, 53, 157, 495
Req2, 163, 235, 216, 259, 196,255, 1324
-------------------

size of json messages (B):

SB
-rw-rw-r-- 1 sorokin sorokin  506 Mär 10 12:11 servicerequest.json

MRM
-rw-rw-r-- 1 sorokin sorokin 1032 Nov 26 17:03 getAssets.json
-rw-rw-r-- 1 sorokin sorokin 6341 Jan 29 19:42 multiplerequests.json
-rw-rw-r-- 1 sorokin sorokin 1053 Nov 26 17:03 orientationExample.json

CA
-rw-rw-r-- 1 sorokin sorokin  1605 Nov 26 17:03 contingency_signal.json
-rw-rw-r-- 1 sorokin sorokin  1694 Nov 26 17:03 epi_list.json
-rw-rw-r-- 1 sorokin sorokin 14489 Nov 26 17:03 mission_confirmed.json
-rw-rw-r-- 1 sorokin sorokin  4230 Nov 26 17:03 mission_plan.json
-rw-rw-r-- 1 sorokin sorokin  4280 Nov 26 17:03 mission_proposal.json
-rw-rw-r-- 1 sorokin sorokin  7214 Nov 26 17:03 mission_request.json


==> venues.txt <==
- RV23 (15. Mai)
- ISSRE23 (1. June)
- TrustCom (1. July) - https://easychair.org/cfp/TrustCom2023
- Sin2023 (1. July) - Annual Conference on Privacy, Security and Trust - https://www.sinconf.org/sin2023/


Workshops?


